FTLE for Flow Ensembles by Optimal Domain Displacement

FTLE (Finite Time Lyapunov Exponent) computation is one of the standard approaches to Lagrangian flow analysis. The main features of interest in FTLE fields are ridges that represent hyperbolic Lagrangian Coherent Structures. FTLE ridges tend to become sharp and crisp with increasing integration time, where the sharpness of the ridges is an indicator of the strength of separation. The additional consideration of uncertainty in flows leads to more blurred ridges in the FTLE fields. There are multiple causes for such blurred ridges: either the locations of the ridges are uncertain, or the strength of the ridges is uncertain, or there is low uncertainty but weak separation. Existing approaches for uncertain FTLE computation are unable to distinguish these different sources of uncertainty in the ridges. We introduce a new approach to define and visualize FTLE fields for flow ensembles. Before computing and comparing FTLE fields for the ensemble members, we compute optimal displacements of the domains to mutually align the ridges of the ensemble members as much as possible. We do so in a way that an explicit geometry extraction and alignment of the ridges is not necessary. The additional consideration of these displacements allows for a visual distinction between uncertainty in ridge location, ridge sharpness, and separation strength. We apply the approach to several synthetic and real ensemble data sets.

==> colorbars.inc <==
\pgfplotsset{
  % (i) define the colormap and activate it
  colormap={bathymetry}{
    rgb=(0,0,0)
    rgb=(0,0,0.501961)
    rgb=(0,0.501961,1)
    rgb=(1,1,1)
  },
}
\pgfplotsset{
  % (i) define the colormap and activate it
  colormap={magma}{
    rgb=(0.001462, 0.000466, 0.013866)
    rgb=(0.002258, 0.0012949999999999999, 0.018331)
    rgb=(0.0032789999999999998, 0.0023050000000000002, 0.023708)
    rgb=(0.0045120000000000004, 0.00349, 0.029964999999999999)
    rgb=(0.0059500000000000004, 0.0048430000000000001, 0.037130000000000003)
    rgb=(0.0075880000000000001, 0.0063559999999999997, 0.044972999999999999)
    rgb=(0.0094260000000000004, 0.0080219999999999996, 0.052844000000000002)
    rgb=(0.011464999999999999, 0.0098279999999999999, 0.060749999999999998)
    rgb=(0.013708, 0.011771, 0.068667000000000006)
    rgb=(0.016156, 0.01384, 0.076603000000000004)
    rgb=(0.018814999999999998, 0.016025999999999999, 0.084584000000000006)
    rgb=(0.021691999999999999, 0.018319999999999999, 0.092609999999999998)
    rgb=(0.024792000000000002, 0.020715000000000001, 0.100676)
    rgb=(0.028122999999999999, 0.023200999999999999, 0.10878699999999999)
    rgb=(0.031696000000000002, 0.025765, 0.116965)
    rgb=(0.035520000000000003, 0.028396999999999999, 0.12520899999999999)
    rgb=(0.039607999999999997, 0.03109, 0.13351499999999999)
    rgb=(0.043830000000000001, 0.033829999999999999, 0.14188600000000001)
    rgb=(0.048062000000000001, 0.036607000000000001, 0.15032699999999999)
    rgb=(0.052319999999999998, 0.039406999999999998, 0.15884100000000001)
    rgb=(0.056614999999999999, 0.042160000000000003, 0.16744600000000001)
    rgb=(0.060949000000000003, 0.044794, 0.17612900000000001)
    rgb=(0.065329999999999999, 0.047317999999999999, 0.184892)
    rgb=(0.069764000000000007, 0.049725999999999999, 0.19373499999999999)
    rgb=(0.074257000000000004, 0.052017000000000001, 0.20266000000000001)
    rgb=(0.078814999999999996, 0.054184000000000003, 0.21166699999999999)
    rgb=(0.083446000000000006, 0.056224999999999997, 0.22075500000000001)
    rgb=(0.088154999999999997, 0.058132999999999997, 0.22992199999999999)
    rgb=(0.092949000000000004, 0.059903999999999999, 0.23916399999999999)
    rgb=(0.097833000000000003, 0.061531000000000002, 0.248477)
    rgb=(0.102815, 0.063009999999999997, 0.25785400000000003)
    rgb=(0.10789899999999999, 0.064335000000000003, 0.267289)
    rgb=(0.113094, 0.065491999999999995, 0.27678399999999997)
    rgb=(0.118405, 0.066478999999999996, 0.28632099999999999)
    rgb=(0.123833, 0.067294999999999994, 0.295879)
    rgb=(0.12938, 0.067934999999999995, 0.30544300000000002)
    rgb=(0.13505300000000001, 0.068390999999999993, 0.315)
    rgb=(0.14085800000000001, 0.068654000000000007, 0.32453799999999999)
    rgb=(0.146785, 0.068737999999999994, 0.334011)
    rgb=(0.152839, 0.068637000000000004, 0.34340399999999999)
    rgb=(0.15901799999999999, 0.068353999999999998, 0.352688)
    rgb=(0.16530800000000001, 0.067910999999999999, 0.36181600000000003)
    rgb=(0.171713, 0.067305000000000004, 0.37077100000000002)
    rgb=(0.17821200000000001, 0.066575999999999996, 0.37949699999999997)
    rgb=(0.18480099999999999, 0.065731999999999999, 0.38797300000000001)
    rgb=(0.19145999999999999, 0.064818000000000001, 0.396152)
    rgb=(0.19817699999999999, 0.063862000000000002, 0.40400900000000001)
    rgb=(0.20493500000000001, 0.062907000000000005, 0.41151399999999999)
    rgb=(0.21171799999999999, 0.061991999999999998, 0.41864699999999999)
    rgb=(0.21851200000000001, 0.061157999999999997, 0.42539199999999999)
    rgb=(0.225302, 0.060444999999999999, 0.43174200000000001)
    rgb=(0.23207700000000001, 0.059888999999999998, 0.437695)
    rgb=(0.23882600000000001, 0.059517, 0.44325599999999998)
    rgb=(0.24554300000000001, 0.059352000000000002, 0.448436)
    rgb=(0.25222, 0.059415000000000003, 0.45324799999999998)
    rgb=(0.258857, 0.059706000000000002, 0.45771000000000001)
    rgb=(0.26544699999999999, 0.060236999999999999, 0.46183999999999997)
    rgb=(0.27199400000000001, 0.060994, 0.46566000000000002)
    rgb=(0.27849299999999999, 0.061977999999999998, 0.46919)
    rgb=(0.28495100000000001, 0.063168000000000002, 0.47245100000000001)
    rgb=(0.29136600000000001, 0.064552999999999999, 0.475462)
    rgb=(0.29774, 0.066116999999999995, 0.47824299999999997)
    rgb=(0.30408099999999999, 0.067835000000000006, 0.48081200000000002)
    rgb=(0.31038199999999999, 0.069702, 0.483186)
    rgb=(0.31665399999999999, 0.071690000000000004, 0.48537999999999998)
    rgb=(0.32289899999999999, 0.073782, 0.48740800000000001)
    rgb=(0.32911400000000002, 0.075971999999999998, 0.48928700000000003)
    rgb=(0.33530799999999999, 0.078236, 0.49102400000000002)
    rgb=(0.34148200000000001, 0.080563999999999997, 0.49263099999999999)
    rgb=(0.347636, 0.082946000000000006, 0.49412099999999998)
    rgb=(0.353773, 0.085373000000000004, 0.49550100000000002)
    rgb=(0.359898, 0.087831000000000006, 0.496778)
    rgb=(0.366012, 0.090314000000000005, 0.49796000000000001)
    rgb=(0.372116, 0.092815999999999996, 0.49905300000000002)
    rgb=(0.37821100000000002, 0.095332, 0.50006700000000004)
    rgb=(0.384299, 0.097854999999999998, 0.50100199999999995)
    rgb=(0.39038400000000001, 0.100379, 0.50186399999999998)
    rgb=(0.39646700000000001, 0.10290199999999999, 0.50265800000000005)
    rgb=(0.40254800000000002, 0.10542, 0.503386)
    rgb=(0.40862900000000002, 0.10793, 0.50405199999999994)
    rgb=(0.41470899999999999, 0.110431, 0.50466200000000005)
    rgb=(0.42079100000000003, 0.11292000000000001, 0.50521499999999997)
    rgb=(0.42687700000000001, 0.115395, 0.505714)
    rgb=(0.43296699999999999, 0.117855, 0.50616000000000005)
    rgb=(0.43906200000000001, 0.120298, 0.50655499999999998)
    rgb=(0.44516299999999998, 0.122724, 0.50690100000000005)
    rgb=(0.45127099999999998, 0.12513199999999999, 0.50719800000000004)
    rgb=(0.45738600000000001, 0.127522, 0.50744800000000001)
    rgb=(0.46350799999999998, 0.12989300000000001, 0.50765199999999999)
    rgb=(0.46964, 0.132245, 0.50780899999999995)
    rgb=(0.47577999999999998, 0.134577, 0.50792099999999996)
    rgb=(0.481929, 0.13689100000000001, 0.50798900000000002)
    rgb=(0.48808800000000002, 0.139186, 0.50801099999999999)
    rgb=(0.49425799999999998, 0.141462, 0.507988)
    rgb=(0.50043800000000005, 0.14371900000000001, 0.50792000000000004)
    rgb=(0.506629, 0.145958, 0.50780599999999998)
    rgb=(0.51283100000000004, 0.14817900000000001, 0.50764799999999999)
    rgb=(0.51904499999999998, 0.15038299999999999, 0.50744299999999998)
    rgb=(0.52527000000000001, 0.15256900000000001, 0.50719199999999998)
    rgb=(0.53150699999999995, 0.15473899999999999, 0.50689499999999998)
    rgb=(0.53775499999999998, 0.15689400000000001, 0.50655099999999997)
    rgb=(0.54401500000000003, 0.15903300000000001, 0.50615900000000003)
    rgb=(0.55028699999999997, 0.161158, 0.50571900000000003)
    rgb=(0.55657100000000004, 0.163269, 0.50522999999999996)
    rgb=(0.56286599999999998, 0.16536799999999999, 0.50469200000000003)
    rgb=(0.56917200000000001, 0.16745399999999999, 0.50410500000000003)
    rgb=(0.57548999999999995, 0.16952999999999999, 0.50346599999999997)
    rgb=(0.58181899999999998, 0.171596, 0.50277700000000003)
    rgb=(0.58815799999999996, 0.173652, 0.50203500000000001)
    rgb=(0.59450800000000004, 0.175701, 0.50124100000000005)
    rgb=(0.60086799999999996, 0.17774300000000001, 0.50039400000000001)
    rgb=(0.60723800000000006, 0.17977899999999999, 0.49949199999999999)
    rgb=(0.61361699999999997, 0.181811, 0.49853599999999998)
    rgb=(0.62000500000000003, 0.18384, 0.49752400000000002)
    rgb=(0.62640099999999999, 0.185867, 0.49645600000000001)
    rgb=(0.63280499999999995, 0.187893, 0.49533199999999999)
    rgb=(0.63921600000000001, 0.18992100000000001, 0.49414999999999998)
    rgb=(0.64563300000000001, 0.19195200000000001, 0.49291000000000001)
    rgb=(0.65205599999999997, 0.19398599999999999, 0.49161100000000002)
    rgb=(0.65848300000000004, 0.19602700000000001, 0.49025299999999999)
    rgb=(0.66491500000000003, 0.198075, 0.48883599999999999)
    rgb=(0.67134899999999997, 0.20013300000000001, 0.48735800000000001)
    rgb=(0.677786, 0.20220299999999999, 0.485819)
    rgb=(0.68422400000000005, 0.204286, 0.48421900000000001)
    rgb=(0.69066099999999997, 0.20638400000000001, 0.48255799999999999)
    rgb=(0.697098, 0.20850099999999999, 0.48083500000000001)
    rgb=(0.70353200000000005, 0.21063799999999999, 0.479049)
    rgb=(0.70996199999999998, 0.21279699999999999, 0.47720099999999999)
    rgb=(0.716387, 0.21498200000000001, 0.47528999999999999)
    rgb=(0.72280500000000003, 0.217194, 0.47331600000000001)
    rgb=(0.72921599999999998, 0.21943699999999999, 0.471279)
    rgb=(0.73561600000000005, 0.22171299999999999, 0.46917999999999999)
    rgb=(0.742004, 0.224025, 0.46701799999999999)
    rgb=(0.74837799999999999, 0.22637699999999999, 0.46479399999999998)
    rgb=(0.75473699999999999, 0.228772, 0.462509)
    rgb=(0.761077, 0.231214, 0.46016200000000002)
    rgb=(0.76739800000000002, 0.233705, 0.45775500000000002)
    rgb=(0.77369500000000002, 0.23624899999999999, 0.455289)
    rgb=(0.77996799999999999, 0.23885100000000001, 0.45276499999999997)
    rgb=(0.78621200000000002, 0.24151400000000001, 0.45018399999999997)
    rgb=(0.79242699999999999, 0.24424199999999999, 0.44754300000000002)
    rgb=(0.79860799999999998, 0.24704000000000001, 0.44484800000000002)
    rgb=(0.80475200000000002, 0.24991099999999999, 0.44210199999999999)
    rgb=(0.81085499999999999, 0.252861, 0.439305)
    rgb=(0.81691400000000003, 0.25589499999999998, 0.43646099999999999)
    rgb=(0.82292600000000005, 0.25901600000000002, 0.43357299999999999)
    rgb=(0.82888600000000001, 0.26222899999999999, 0.43064400000000003)
    rgb=(0.83479099999999995, 0.26554, 0.42767100000000002)
    rgb=(0.84063600000000005, 0.268953, 0.42466599999999999)
    rgb=(0.84641599999999995, 0.27247300000000002, 0.42163099999999998)
    rgb=(0.85212600000000005, 0.27610600000000002, 0.41857299999999997)
    rgb=(0.85776300000000005, 0.27985700000000002, 0.41549599999999998)
    rgb=(0.86331999999999998, 0.28372900000000001, 0.41240300000000002)
    rgb=(0.86879300000000004, 0.28772799999999998, 0.40930299999999997)
    rgb=(0.87417599999999995, 0.29185899999999998, 0.40620499999999998)
    rgb=(0.87946400000000002, 0.29612500000000003, 0.40311799999999998)
    rgb=(0.88465099999999997, 0.30053000000000002, 0.40004699999999999)
    rgb=(0.88973100000000005, 0.30507899999999999, 0.39700200000000002)
    rgb=(0.89470000000000005, 0.30977300000000002, 0.39399499999999998)
    rgb=(0.89955200000000002, 0.31461600000000001, 0.39103700000000002)
    rgb=(0.904281, 0.31961000000000001, 0.38813700000000001)
    rgb=(0.90888400000000003, 0.32475500000000002, 0.38530799999999998)
    rgb=(0.913354, 0.33005200000000001, 0.38256299999999999)
    rgb=(0.91768899999999998, 0.33550000000000002, 0.379915)
    rgb=(0.92188400000000004, 0.34109800000000001, 0.37737599999999999)
    rgb=(0.92593700000000001, 0.34684399999999999, 0.37495899999999999)
    rgb=(0.92984500000000003, 0.35273399999999999, 0.37267699999999998)
    rgb=(0.93360600000000005, 0.35876400000000003, 0.37054100000000001)
    rgb=(0.93722099999999997, 0.364929, 0.36856699999999998)
    rgb=(0.94068700000000005, 0.371224, 0.36676199999999998)
    rgb=(0.94400600000000001, 0.37764300000000001, 0.36513600000000002)
    rgb=(0.94718000000000002, 0.38417800000000002, 0.363701)
    rgb=(0.95021, 0.39082, 0.36246800000000001)
    rgb=(0.95309900000000003, 0.397563, 0.36143799999999998)
    rgb=(0.95584899999999995, 0.40439999999999998, 0.36061900000000002)
    rgb=(0.95846399999999998, 0.41132400000000002, 0.360014)
    rgb=(0.96094900000000005, 0.418323, 0.35963000000000001)
    rgb=(0.96331, 0.42538999999999999, 0.35946899999999998)
    rgb=(0.96554899999999999, 0.43251899999999999, 0.35952899999999999)
    rgb=(0.96767099999999995, 0.43970300000000001, 0.35981000000000002)
    rgb=(0.96967999999999999, 0.446936, 0.36031099999999999)
    rgb=(0.97158199999999995, 0.45421, 0.36103000000000002)
    rgb=(0.97338100000000005, 0.46151999999999999, 0.36196499999999998)
    rgb=(0.975082, 0.46886100000000003, 0.36311100000000002)
    rgb=(0.97668999999999995, 0.47622599999999998, 0.36446600000000001)
    rgb=(0.97821000000000002, 0.48361199999999999, 0.36602499999999999)
    rgb=(0.97964499999999999, 0.49101400000000001, 0.36778300000000003)
    rgb=(0.98099999999999998, 0.49842799999999998, 0.36973400000000001)
    rgb=(0.98227900000000001, 0.50585100000000005, 0.37187399999999998)
    rgb=(0.98348500000000005, 0.51327999999999996, 0.37419799999999998)
    rgb=(0.984622, 0.52071299999999998, 0.37669799999999998)
    rgb=(0.98569300000000004, 0.52814799999999995, 0.37937100000000001)
    rgb=(0.98670000000000002, 0.535582, 0.38220999999999999)
    rgb=(0.98764600000000002, 0.54301500000000003, 0.38521)
    rgb=(0.988533, 0.55044599999999999, 0.38836500000000002)
    rgb=(0.98936299999999999, 0.55787299999999995, 0.39167099999999999)
    rgb=(0.99013799999999996, 0.56529600000000002, 0.39512199999999997)
    rgb=(0.99087099999999995, 0.57270600000000005, 0.39871400000000001)
    rgb=(0.99155800000000005, 0.58010700000000004, 0.40244099999999999)
    rgb=(0.99219599999999997, 0.58750199999999997, 0.40629900000000002)
    rgb=(0.99278500000000003, 0.59489099999999995, 0.41028300000000001)
    rgb=(0.99332600000000004, 0.602275, 0.41438999999999998)
    rgb=(0.993834, 0.60964399999999996, 0.41861300000000001)
    rgb=(0.994309, 0.61699899999999996, 0.42294999999999999)
    rgb=(0.99473800000000001, 0.62434999999999996, 0.42739700000000003)
    rgb=(0.99512199999999995, 0.63169600000000004, 0.43195099999999997)
    rgb=(0.99548000000000003, 0.63902700000000001, 0.43660700000000002)
    rgb=(0.99580999999999997, 0.64634400000000003, 0.441361)
    rgb=(0.99609599999999998, 0.65365899999999999, 0.44621300000000003)
    rgb=(0.99634100000000003, 0.66096900000000003, 0.45116000000000001)
    rgb=(0.99658000000000002, 0.66825599999999996, 0.45619199999999999)
    rgb=(0.99677499999999997, 0.67554099999999995, 0.461314)
    rgb=(0.99692499999999995, 0.68282799999999999, 0.466526)
    rgb=(0.99707699999999999, 0.69008800000000003, 0.47181099999999998)
    rgb=(0.99718600000000002, 0.697349, 0.477182)
    rgb=(0.99725399999999997, 0.70461099999999999, 0.48263499999999998)
    rgb=(0.99732500000000002, 0.71184800000000004, 0.48815399999999998)
    rgb=(0.99735099999999999, 0.71908899999999998, 0.493755)
    rgb=(0.99735099999999999, 0.72632399999999997, 0.49942799999999998)
    rgb=(0.99734100000000003, 0.733545, 0.50516700000000003)
    rgb=(0.99728499999999998, 0.74077199999999999, 0.51098299999999997)
    rgb=(0.997228, 0.74798100000000001, 0.51685899999999996)
    rgb=(0.99713799999999997, 0.75519000000000003, 0.52280599999999999)
    rgb=(0.99701899999999999, 0.76239800000000002, 0.52882099999999999)
    rgb=(0.99689799999999995, 0.76959100000000003, 0.53489200000000003)
    rgb=(0.99672700000000003, 0.77679500000000001, 0.54103900000000005)
    rgb=(0.99657099999999998, 0.78397700000000003, 0.54723299999999997)
    rgb=(0.99636899999999995, 0.79116699999999995, 0.55349899999999996)
    rgb=(0.99616199999999999, 0.79834799999999995, 0.55981999999999998)
    rgb=(0.99593200000000004, 0.80552699999999999, 0.56620199999999998)
    rgb=(0.99568000000000001, 0.81270600000000004, 0.57264499999999996)
    rgb=(0.99542399999999998, 0.81987500000000002, 0.57913999999999999)
    rgb=(0.99513099999999999, 0.82705200000000001, 0.58570100000000003)
    rgb=(0.99485100000000004, 0.83421299999999998, 0.59230700000000003)
    rgb=(0.99452399999999996, 0.841387, 0.59898300000000004)
    rgb=(0.99422200000000005, 0.84853999999999996, 0.60569600000000001)
    rgb=(0.99386600000000003, 0.855711, 0.61248199999999997)
    rgb=(0.99354500000000001, 0.86285900000000004, 0.61929900000000004)
    rgb=(0.99317, 0.87002400000000002, 0.626189)
    rgb=(0.99283100000000002, 0.87716799999999995, 0.63310900000000003)
    rgb=(0.99243999999999999, 0.88432999999999995, 0.64009899999999997)
    rgb=(0.992089, 0.89146999999999998, 0.64711600000000002)
    rgb=(0.99168800000000001, 0.89862699999999995, 0.65420199999999995)
    rgb=(0.99133199999999999, 0.90576299999999998, 0.66130900000000004)
    rgb=(0.99092999999999998, 0.91291500000000003, 0.66848099999999999)
    rgb=(0.99056999999999995, 0.92004900000000001, 0.67567500000000003)
    rgb=(0.99017500000000003, 0.92719600000000002, 0.68292600000000003)
    rgb=(0.989815, 0.93432899999999997, 0.69019799999999998)
    rgb=(0.98943400000000004, 0.94147000000000003, 0.697519)
    rgb=(0.98907699999999998, 0.948604, 0.70486300000000002)
    rgb=(0.98871699999999996, 0.95574199999999998, 0.71224200000000004)
    rgb=(0.988367, 0.96287800000000001, 0.71964899999999998)
    rgb=(0.98803300000000005, 0.97001199999999999, 0.72707699999999997)
    rgb=(0.98769099999999999, 0.97715399999999997, 0.73453599999999997)
    rgb=(0.98738700000000001, 0.98428800000000005, 0.74200200000000005)
    rgb=(0.98705299999999996, 0.99143800000000004, 0.74950399999999995)
  },
}
\pgfplotsset{
  % (i) define the colormap and activate it
  colormap={coolwarm}{
    rgb=(0.230, 0.299, 0.754)
    rgb=(1,1,1)
    rgb=(0.759, 0.016, 0.150)
  },
}

\pgfplotsset{
  % (i) define the colormap and activate it
  colormap={viridis}{
    rgb=(0.267004, 0.004874, 0.329415)
    rgb=(0.282623, 0.140926, 0.457517)
    rgb=(0.253935, 0.265254, 0.529983)
    rgb=(0.206756, 0.371758, 0.553117)
    rgb=(0.163625, 0.471133, 0.558148)
    rgb=(0.127568, 0.566949, 0.550556)
    rgb=(0.134692, 0.658636, 0.517649)
    rgb=(0.266941, 0.748751, 0.440573)
    rgb=(0.477504, 0.821444, 0.318195)
    rgb=(0.741388, 0.873449, 0.149561)
    rgb=(0.993248, 0.906157, 0.143936)
  },
}

